Equilibrium Design for Concurrent Games

In game theory, mechanism design is concerned with the design of incentives so that a desired outcome of the game can be achieved. In this paper, we study the design of incentives so that a desirable equilibrium is obtained, for instance, an equilibrium satisfying a given temporal logic property -- a problem that we call equilibrium design. We base our study on a framework where system specifications are represented as temporal logic formulae, games as quantitative concurrent game structures, and players' goals as mean-payoff objectives. In particular, we consider system specifications given by LTL and GR(1) formulae, and show that implementing a mechanism to ensure that a given temporal logic property is satisfied on some/every Nash equilibrium of the game, whenever such a mechanism exists, can be done in PSPACE for LTL properties and in NP/$\Sigma^{P}_{2}$ for GR(1) specifications. We also study the complexity of various related decision and optimisation problems, such as optimality and uniqueness of solutions, and show that the complexities of all such problems lie within the polynomial hierarchy. As an application, equilibrium design can be used as an alternative solution to the rational synthesis and verification problems for concurrent games with mean-payoff objectives whenever no solution exists, or as a technique to repair, whenever possible, concurrent games with undesirable rational outcomes (Nash equilibria) in an optimal way.

==> reviews.txt <==
SUBMISSION: 68
TITLE: Equilibrium Design for Concurrent Games


----------------------- REVIEW 1 ---------------------
SUBMISSION: 68
TITLE: Equilibrium Design for Concurrent Games
AUTHORS: Julian Gutierrez, Muhammad Najib, Giuseppe Perelli and Michael Wooldridge

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Title: Equilibrium Design for Concurrent Games
Authors: Julian Gutierrez, Muhammad Najib, Giuseppe Perelli, Michael 
Wooldridge


In the spirit of "mechanism design", the authors of this paper
proposes the concept of "equilibrium design", where the idea is to
give the opportunity to an external leader (called "principal") to
slightly modify the game so that some (resp. all) Nash equilibria
furthermore satisfy some property. While the concept is generic, the
developments made in the paper are very specific: the payoff functions
are given by mean-payoff functions, and the objective of the principal
is given by an LTL (or simply a GR(1)) formula. Furthermore, the
principal can modify the game by increasing the weights that define
the mean-payoff functions (this is called a subsidy scheme).

In this setting, the weak (resp. strong) implementation problems are
investigated. The weak implementation problem asks for the existence
of a Nash equilibrium satisfying the formula of the principal, whereas
the strong implementation problem asks that all Nash equilibria
satisfy the formula of the principal. In particular, precise
complexities are given. Those problems are further investigated under
the angle of optimality (of the budget) and related notions. Precise
and various complexity results are proven.

Pros:

* the concept of equilbrium design looks very interesting and relevant
  to me.

* the paper is nicely written, and the discussion with related
  contexts in the conclusion is interesting.

* the analysis of the problem is complete, in the sense that you
  obtain all matching complexity bounds.


Cons:

* as said in the summary, the framework is a priori very general, but
  the precise studied setting and the solution appear to be very
  specific to the choice of the payoff functions. Would that not be
  the case that a generic solution (based on properties of the payoff
  functions, and of the principal formula) could be designed?
  Obviously, tight complexities could then not be obtained, but I
  believe that it would be more instructive to the reader.

* it is a bit disappointing that algorithms basically enumerate the
  (finitely many) possible subsidy schemes and solve the corresponding
  Nash equilibria synthesis algorithms. Of course, since "optimal"
  complexity results are obtained that way, it is fine, but not so
  exciting.

* there are assumptions that are not justified. For instance,
  strategies are assumed *a priori* to be finite-state. This choice is
  not commented, and is debatable. Why should you assume that a
  priori? Also, in Theorem 4, you assume that outcomes of Nash
  equilibria should be lassos. This is maybe because strategies are
  finite-state? But then, you should argue this. And in the proof,
  there is no mention of this assumption.


Minor comments:

* I believe an example illustrating the concept of equilibrium design
  would be 

* for the decidability of Nash equilibria in mean-payoff concurrent
  games, you cite [33]. But you could also mention:
      Romain Brenguier:
      Robust Equilibria in Mean-Payoff Games. FoSSaCS 2016: 217-233
  In this paper, there is no assumption on (pure) strategies. And it
  is shown that we can decide the existence of (pure) Nash equilibria.

* problems of interest are sometimes defined several times, which
  makes some redundancies in the paper.

* hardness proofs in the appendix would be better readable with
  pictures (at least to me)

* proof of Proposition 13 goes a bit fast (though I believe the result
  is correct)

Typos:

* page 2, line 61: obtain -> be obtained
* page 7, line 215: budged -> budget
* page 8, line 271: should that not be >=1 instead of <=1?


Conclusion: the work is rather nice, and I think it can be accepted to
CONCUR. Nevertheless the lack of generality of the analysis is a bit
disappointing (we could be afraid that there will be a whole line of
further papers analyzing many other kinds of payoff functions, and I
personally would prefer a more generic approach). My recommendation is
therefore a weak accept.
----------- Reviewer's confidence -----------
SCORE: 5 ((expert))



----------------------- REVIEW 2 ---------------------
SUBMISSION: 68
TITLE: Equilibrium Design for Concurrent Games
AUTHORS: Julian Gutierrez, Muhammad Najib, Giuseppe Perelli and Michael Wooldridge

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
In this paper the authors introduce and study the problem of `equilibrium design’ which pertains to designing incentives for players in a game so that a desirable equilibrium is obtained - which in this case is the satisfaction of a given temporal logic formula. In particular, they study the equilibrium design problem for LTL and GR(1) formulae in two forms: weak implementation and strong implementation. In weak/strong implementation, one designs subsidy schemes, so that a given LTL or GR(1) formula is satisfied on some/every Nash equilibrium of the game. The Nash equilibrium is with respect to mean-payoff outcomes. They show that for LTL, the equilibrium design problem is PSPACE complete for LTL properties for both the strong and weak versions. Whereas, for GR(1) properties, the equilibrium design problem are NP-complete and $\Sigma_P^2$-complete respectively. They also study the computational complexity of the related optimisation and uniqueness problems.

The paper although terse (due to page restrictions), is quite well-written and the proofs are clear and intuitively motivated. The paper builds nicely on existing results on n-player games on graphs and studies an interesting problem which has many potential applications both in economics and computer science by settling the main complexity results. I believe that the topic under study fits the domain of CONCUR quite well. I therefore recommend that the paper be accepted for presentation at the main conference.

A question that comes to mind is, what about other logics? The result on the computational complexity of the problem seems to lift directly from the fact that NE plays can be coded in LTL^{lim}. Wouldn’t a similar argument go through for other logics as well? Logics that are at least as powerful to be able to code up the mean-payoff requirement on paths? A discussion about this would be nice.

Some technical remarks and typos:
Page 4, line -1: The notation $\pi(\vec{\sigma})$ seems not to have been defined earlier. Although, it is clear that it stands for $\pi(\vec{\sigma},s_0)$ where $s_0$ is the initial state, it is better to spell this out.

Page 5, line 164: subsidy scheme -> subsidy schemes

Page 6, line 205: Isn’t $\{pun_i(s) : s\in St\}$ simply $\pun_i(G)$ as introduced in line 201?

Page 6, line 211: size of $K(G,\beta)$ is of bounded size -> is bounded

Page 7, line 215: budged -> budget

Page 8, line 271, Eq 4: shouldn’t the summation be $\geq 1$ instead of $\leq 1$? Since we are saying that at least one state in $V(\theta_r)$ is in the cycle. Same for the proof in Page 18. Please check.
Page 10, line 345: this kind of problems -> these kind of problems
----------- Reviewer's confidence -----------
SCORE: 4 ((high))



----------------------- REVIEW 3 ---------------------
SUBMISSION: 68
TITLE: Equilibrium Design for Concurrent Games
AUTHORS: Julian Gutierrez, Muhammad Najib, Giuseppe Perelli and Michael Wooldridge

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors define and study the problem of /equilibrium design/,
where the aim is to assign weights on the edges of a multi-player so
as to make the outcomes of some/all Nash equilibria (where players
have mean-payoff objectives defined by the weights on edges) satisfy a
given property (expressed eg. in LTL). Those problems are called weak
and strong implementation. Both problems are proven PSPACE-complete in
general, and NP-complete (weak impl.) Sigma_2-complete (strong impl.)
for GR(1) specifications. Related (optimization/uniqueness) problems
are also studied.


The problem of equilibrium design is interesting and nicely
motivated. The presentation is nice. The techniques used are not very
difficult, but there are a few points (in Section 4) that are not
completely clear to me (see below). Also, the problems in Section 6
are not so exciting (and the results are not surprising).

In the end, while I really like the problem introduced by the authors,
I am a bit disappointed by the technical developments and
presentation. 


Technical remarks:
- Section 4, before Theorem 4: "[...] note that both player i and
  coalition N-{i} can achieve the optimal value of the game using
  memoryless strategies": since you are considering concurrent games,
  I think that "the value of the game" need not be the same value for
  player i and for coalition N-{i}.  
- Theorem 4: in the proof (in Appendix), you write: "the strategy
  profile sigma_{-i} starts playing the z_i-secure strategy for player
  i": which z_i-secure strategy? Actually, z_i-secure was defined for
  pairs (s,a). Also, what does it mean that a strategy profile (for
  coalition N-{i}) starts playing a strategy (for player i)?
  Also, I think that Theorem 4 relies on the fact that mean-payoff
  objectives are prefix-independant. Is this true? Where is this
  argument used in the proof.
- Proposition 5: the expression simplifies as \binom{beta+m}{beta}.
  Actually, I am not sure that Prop. 5 is strictly needed: you use it
  to claim that an element of K(G,beta) can be guessed and written to
  the tape in polynomial time and space; this is actually obvious,
  since an element of K(G,beta) can be written as a sequence of m
  integers less than or equal to beta (that sum up to beta).
- procedure for WI: please explain how z (step 3) are computed (so
  that the roles of s and sigma_{-i} are clearer); also, I think there
  should be several states s (which is not the case in the
  deterministic algorithm in the Appendix), so they should be names
  s_i.


Minor comments:
- you use a special notion of strategies (finite memory, observing
  actions of all players). Please explain if/why this is needed.
- Theorem 14: PSPACE should be FPSPACE.
- Corollary 26: I could not find the complexity class D2P in
  [20]. From the proof, I understand that it corresponds to DP, but
  for Sigma2P instead of NP. Could you point to the exact statement of
  [20] you are refering to?
----------- Reviewer's confidence -----------
SCORE: 4 ((high))

